Fair Forests: Regularized Tree Induction to Minimize Model Bias

The potential lack of fairness in the outputs of machine learning algorithms has recently gained attention both within the research community as well as in society more broadly. Surprisingly, there is no prior work developing tree-induction algorithms for building fair decision trees or fair random forests. These methods have widespread popularity as they are one of the few to be simultaneously interpretable, non-linear, and easy-to-use. In this paper we develop, to our knowledge, the first technique for the induction of fair decision trees. We show that our "Fair Forest" retains the benefits of the tree-based approach, while providing both greater accuracy and fairness than other alternatives, for both "group fairness" and "individual fairness.'" We also introduce new measures for fairness which are able to handle multinomial and continues attributes as well as regression problems, as opposed to binary attributes and labels only. Finally, we demonstrate a new, more robust evaluation procedure for algorithms that considers the dataset in its entirety rather than only a specific protected attribute.

==> adult_income_import.csv <==
feature,raw,naive,fair
age,0.23700982451216565,0.2893029606252772,0.024846356775979482
final-weight,0.054153612069014215,0.062004415823730334,0.013919556043133162
edu-num,0.3116640581136924,0.33703705112189347,0.012752882453197664
capital-gain,0.6102729633193728,0.5823678456514289,0.001317433413238243
capital-loss,0.09176331212960663,0.08657834977286889,0.0019349127820317909
hours-per-Week,0.14385128225047747,0.13961773254533968,0.12109767023450567
workclass,0.1855209875540374,0.1972977847572818,0.05765848235238959
education,0.6702218821509309,0.6475464047162943,0.05190405453054347
marital-status,0.7194680103592169,0.8001699675194752,0.5396737218057905
occupation,0.5887248511737821,0.6350633549512316,0.490981491768672
relationship,1.0,1.0,1.0
race,0.048176093774702104,0.05301023643857297,0.034420552078250934
gender,0.07362287599398389,0.0,0.0
native-country,0.12911996001385828,0.13968222276251793,0.03026494027371116

==> gen/25_n_0_5.dat <==
    0.18246
  -14.32699
    2.89509
   -3.17781
    0.67070
    6.78008
    3.35971
   -0.20251
    5.71646
   -6.34556
    0.59398
   -1.83684
    6.83963
   -8.45631
   -1.37247
    2.36007
    1.54554
    2.51998
   -2.62528
   -0.94534
    0.51388
    8.31938
    3.62615
    6.08736
    0.11957

==> gen/50_n_0_1.dat <==
  -0.2922182
   0.8704629
  -0.6579310
   0.8447697
  -0.5100976
  -2.6006015
   0.0053406
   0.0958074
   0.4245634
   3.0653042
  -0.3795982
  -0.3908059
   0.0790080
  -1.1938942
  -0.0897772
  -0.8119914
   0.6203926
  -0.3692774
  -0.1743515
  -0.8438782
  -0.2739155
  -0.3767874
  -0.1551762
  -0.1667062
   1.2537271
  -0.5412840
   0.6607664
  -0.1199529
  -1.0566151
  -0.8358841
   1.0385225
   0.5193100
   0.1740017
  -0.1207366
  -1.4022277
  -0.3564758
   0.2059750
  -0.9400993
   1.0429199
   1.6241448
   0.8346700
   0.2576633
   0.9507586
  -0.2714291
  -0.1295205
   1.3392820
  -0.5387996
  -0.8097823
   0.5224714

==> gen/guassian_split.dat <==
      y          x       label
   0.241316  -4.466207    a
   0.065417   5.883626    a
  -0.148993  -0.229674    a
  -0.040247   3.046528    a
   0.213931  -2.028236    a
   0.241377   4.288047    a
  -0.018143   2.169789    a
  -0.230406  -4.322209    a
  -0.101454  -6.232512    a
  -0.084582  -0.730673    a
   0.125002  -5.457479    a
   0.084996  -4.387204    a
  -0.080091   2.934024    a
  -0.113000  -1.588699    a
  -0.079195  -4.120867    a
  -0.177629  -2.316446    a
  -0.175963  -6.969561    a
  -0.122164   5.106977    a
  -0.119055  -3.557064    a
   0.095047  -0.790314    a
  -0.121394   6.036077    a
  -0.096227  -0.459648    a
   0.107169  -1.516477    a
  -0.161899   0.025637    a
   0.211634  -2.259392    a
   1.048226   0.333758    b
   1.124272  -0.923774    b
   1.101427   1.408492    b
   1.052487  -1.633371    b
   0.886800  -0.931050    b
   0.773782   0.116746    b
   1.220138  -0.172688    b
   1.173713  -0.256076    b
   1.000565   0.491263    b
   0.950809   1.253737    b
   1.149958  -1.797793    b
   1.167051  -1.127017    b
   1.002771   1.141196    b
   0.990801  -0.523159    b
   1.138323   0.824415    b
   0.769053  -1.401539    b
   1.177522   0.038311    b
   0.920480  -0.567795    b
   1.203797   0.810213    b
   0.761437   0.197896    b
   1.122740  -0.035430    b
   0.808370   0.039236    b
   1.153883  -0.136942    b
   0.957534   0.616990    b
   0.930326  -0.199968    b
   1.021770  -0.796749    b
   1.109942   0.588423    b
   0.842014  -1.508134    b
   1.170753   0.163620    b
   0.857419   0.950038    b
   1.069850  -0.297175    b
   0.835909   0.958889    b
   0.930666   1.537066    b
   0.776323   0.153000    b
   0.910068  -1.298315    b
   0.875324  -0.858746    b
   0.967553  -0.821793    b
   0.814267  -0.847072    b
   0.789409  -1.448492    b
   0.915412   0.554609    b

==> german_import.csv <==
feature,raw,naive,fair
duration,0.18409527236171416,0.15822740220948753,0.5759751609079111
credit-amount,0.1310789686075703,0.11721057623644285,0.4855267072200153
installment-commitment,0.015903825160076587,0.024717253667825595,0.2799708955728047
residence-since,0.019367292773884312,0.025646622474008885,0.20558466935275788
age,0.07485342530947564,0.0,0.0
existing-credits,0.008757552652095386,0.01770361690823926,0.21747130251283872
num-dependents,0.002063002527873505,0.0015779885608990486,0.07269922165767354
checking-status,1.0,1.0,0.21414132844261335
credit-history,0.6143332051112068,0.5378941767286389,0.3120755428834832
purpose,0.8010581989338178,0.7075849481322825,0.6608798224003577
savings-status,0.3326352042905196,0.2962561859493705,0.34735604788780045
employment,0.3355997231001394,0.32086592527817565,0.9232490384894245
personal-status,0.17159503170527324,0.17033486060898634,0.7035064300015519
other-parties,0.08096833457019033,0.07722218957767991,0.21763286151672062
property-magnitude,0.2578482819082042,0.2598220587111557,0.40468671753291086
other-payment-plans,0.13141795523437633,0.11448647931459459,0.20607354616275522
housing,0.10520739901452342,0.09832161675989949,1.0
job,0.11741068403913694,0.12345637552065936,0.337860304012437
own-telephone,0.02280814817934177,0.022614506763815802,0.2560038436262488
foreign-worker,0.003940977432223471,0.008128393175095087,0.03654090896945629

==> latex_table_generator/ff_table.tgn.json <==
{"rows_views":[[{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"tb","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"middle","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}],[{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"italic":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}},{"style":{"borders":"b","font_style":{"bold":true},"text_color":"","bg_color":"","halign":"center","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5}}}]],"model":{"rows":[[{"value":"","cspan":1,"rspan":1},{"value":"German","cspan":4,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1},{"value":"","cspan":-3,"rspan":1},{"value":"Adult","cspan":4,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1},{"value":"","cspan":-3,"rspan":1},{"value":"Health","cspan":4,"rspan":1},{"value":"","cspan":-1,"rspan":1},{"value":"","cspan":-2,"rspan":1},{"value":"","cspan":-3,"rspan":1}],[{"value":"","cspan":1,"rspan":1},{"value":"Acc","cspan":1,"rspan":1},{"value":"Delta","cspan":1,"rspan":1},{"value":"Discrim","cspan":1,"rspan":1},{"value":"Incon","cspan":1,"rspan":1},{"value":"Acc","cspan":1,"rspan":1},{"value":"Delta","cspan":1,"rspan":1},{"value":"Discrim","cspan":1,"rspan":1},{"value":"Incon","cspan":1,"rspan":1},{"value":"Acc","cspan":1,"rspan":1},{"value":"Delta","cspan":1,"rspan":1},{"value":"Discrim","cspan":1,"rspan":1},{"value":"Incon","cspan":1,"rspan":1}],[{"value":"DT","cspan":1,"rspan":1},{"value":"0.6890","cspan":1,"rspan":1},{"value":"0.6509","cspan":1,"rspan":1},{"value":"0.0381","cspan":1,"rspan":1},{"value":"0.2140","cspan":1,"rspan":1},{"value":"0.8364","cspan":1,"rspan":1},{"value":"0.4801","cspan":1,"rspan":1},{"value":"0.3563","cspan":1,"rspan":1},{"value":"0.4417","cspan":1,"rspan":1},{"value":"0.8404","cspan":1,"rspan":1},{"value":"0.8196","cspan":1,"rspan":1},{"value":"0.0207","cspan":1,"rspan":1},{"value":"0.2062","cspan":1,"rspan":1}],[{"value":"DTN","cspan":1,"rspan":1},{"value":"0.6880","cspan":1,"rspan":1},{"value":"0.6487","cspan":1,"rspan":1},{"value":"0.0393","cspan":1,"rspan":1},{"value":"0.2146","cspan":1,"rspan":1},{"value":"0.8373","cspan":1,"rspan":1},{"value":"0.4810","cspan":1,"rspan":1},{"value":"0.3563","cspan":1,"rspan":1},{"value":"0.4414","cspan":1,"rspan":1},{"value":"0.8404","cspan":1,"rspan":1},{"value":"0.8196","cspan":1,"rspan":1},{"value":"0.0208","cspan":1,"rspan":1},{"value":"0.0104","cspan":1,"rspan":1}],[{"value":"DTF","cspan":1,"rspan":1},{"value":"0.6990","cspan":1,"rspan":1},{"value":"0.6908","cspan":1,"rspan":1},{"value":"0.0082","cspan":1,"rspan":1},{"value":"0.0070","cspan":1,"rspan":1},{"value":"0.7511","cspan":1,"rspan":1},{"value":"0.7444","cspan":1,"rspan":1},{"value":"0.0067","cspan":1,"rspan":1},{"value":"0.0033","cspan":1,"rspan":1},{"value":"0.8474","cspan":1,"rspan":1},{"value":"0.8473","cspan":1,"rspan":1},{"value":"0.0001","cspan":1,"rspan":1},{"value":"0.0001","cspan":1,"rspan":1}],[{"value":"RF","cspan":1,"rspan":1},{"value":"0.6970","cspan":1,"rspan":1},{"value":"0.6911","cspan":1,"rspan":1},{"value":"0.0059","cspan":1,"rspan":1},{"value":"0.0020","cspan":1,"rspan":1},{"value":"0.8501","cspan":1,"rspan":1},{"value":"0.5463","cspan":1,"rspan":1},{"value":"0.3038","cspan":1,"rspan":1},{"value":"0.3944","cspan":1,"rspan":1},{"value":"0.8472","cspan":1,"rspan":1},{"value":"0.8464","cspan":1,"rspan":1},{"value":"0.0007","cspan":1,"rspan":1},{"value":"0.0005","cspan":1,"rspan":1}],[{"value":"RFN","cspan":1,"rspan":1},{"value":"0.7000","cspan":1,"rspan":1},{"value":"0.6998","cspan":1,"rspan":1},{"value":"0.0012","cspan":1,"rspan":1},{"value":"0.0693","cspan":1,"rspan":1},{"value":"0.8511","cspan":1,"rspan":1},{"value":"0.5404","cspan":1,"rspan":1},{"value":"0.3106","cspan":1,"rspan":1},{"value":"0.3951","cspan":1,"rspan":1},{"value":"0.8470","cspan":1,"rspan":1},{"value":"0.8457","cspan":1,"rspan":1},{"value":"0.0012","cspan":1,"rspan":1},{"value":"0.0004","cspan":1,"rspan":1}],[{"value":"RFF","cspan":1,"rspan":1},{"value":"0.7000","cspan":1,"rspan":1},{"value":"0.7000","cspan":1,"rspan":1},{"value":"0.0","cspan":1,"rspan":1},{"value":"0.0","cspan":1,"rspan":1},{"value":"0.7530","cspan":1,"rspan":1},{"value":"0.7530","cspan":1,"rspan":1},{"value":"0.0","cspan":1,"rspan":1},{"value":"0.0","cspan":1,"rspan":1},{"value":"0.8474","cspan":1,"rspan":1},{"value":"0.8474","cspan":1,"rspan":1},{"value":"0.0","cspan":1,"rspan":1},{"value":"0.0","cspan":1,"rspan":1}],[{"value":"NBF","cspan":1,"rspan":1},{"value":"0.6888","cspan":1,"rspan":1},{"value":"0.6314","cspan":1,"rspan":1},{"value":"0.0574","cspan":1,"rspan":1},{"value":"0.3132","cspan":1,"rspan":1},{"value":"0.7847","cspan":1,"rspan":1},{"value":"0.7711","cspan":1,"rspan":1},{"value":"0.0136","cspan":1,"rspan":1},{"value":"0.4366","cspan":1,"rspan":1},{"value":"0.6878","cspan":1,"rspan":1},{"value":"0.5678","cspan":1,"rspan":1},{"value":"0.1200","cspan":1,"rspan":1},{"value":"0.4107","cspan":1,"rspan":1}],[{"value":"LR","cspan":1,"rspan":1},{"value":"0.6790","cspan":1,"rspan":1},{"value":"0.5517","cspan":1,"rspan":1},{"value":"0.1273","cspan":1,"rspan":1},{"value":"0.305","cspan":1,"rspan":1},{"value":"0.6787","cspan":1,"rspan":1},{"value":"0.4895","cspan":1,"rspan":1},{"value":"0.1892","cspan":1,"rspan":1},{"value":"0.2703","cspan":1,"rspan":1},{"value":"0.7547","cspan":1,"rspan":1},{"value":"0.6482","cspan":1,"rspan":1},{"value":"0.1064","cspan":1,"rspan":1},{"value":"0.2767","cspan":1,"rspan":1}],[{"value":"LRF","cspan":1,"rspan":1},{"value":"0.5953","cspan":1,"rspan":1},{"value":"0.5842","cspan":1,"rspan":1},{"value":"0.0111","cspan":1,"rspan":1},{"value":"0.1284","cspan":1,"rspan":1},{"value":"0.6758","cspan":1,"rspan":1},{"value":"0.6494","cspan":1,"rspan":1},{"value":"0.0264","cspan":1,"rspan":1},{"value":"0.2234","cspan":1,"rspan":1},{"value":"0.7212","cspan":1,"rspan":1},{"value":"0.7038","cspan":1,"rspan":1},{"value":"0.0174","cspan":1,"rspan":1},{"value":"0.3777","cspan":1,"rspan":1}],[{"value":"LFR","cspan":1,"rspan":1},{"value":"0.5909","cspan":1,"rspan":1},{"value":"0.5867","cspan":1,"rspan":1},{"value":"0.0042","cspan":1,"rspan":1},{"value":"0.0592","cspan":1,"rspan":1},{"value":"0.7023","cspan":1,"rspan":1},{"value":"0.7018","cspan":1,"rspan":1},{"value":"0.0006","cspan":1,"rspan":1},{"value":"0.1892","cspan":1,"rspan":1},{"value":"0.7365","cspan":1,"rspan":1},{"value":"0.7365","cspan":1,"rspan":1},{"value":"0.0000","cspan":1,"rspan":1},{"value":"0.0000","cspan":1,"rspan":1}]]},"theme":null,"fixed_layout":false}
